Building Efficient Concurrent Graph Object through Composition of List-based Set

In this paper, we propose a generic concurrent directed graph (for shared memory architecture) that is concurrently being updated by threads adding/deleting vertices and edges. The graph is constructed by the composition of the well known concurrent list-based set data-structure from the literature. Our construction is generic, in the sense that it can be used to obtain various progress guarantees, depending on the granularity of the underlying concurrent set implementation - either blocking or non-blocking. We prove that the proposed construction is linearizable by identifying its linearization points. Finally, we compare the performance of all the variants of the concurrent graph data-structure along with its sequential implementation. We observe that our concurrent graph data-structure mimics the performance of the concurrent list based set.

==> results/acydist20801000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 167502 98220 432688 189552
20 167502 97487 594612 253983
30 167502 93963 718129 319599
40 167502 92107 798828 352350
50 167502 94378 869059 374137
60 167502 95163 852189 375722
70 167502 94883 849479 378951
80 167502 90515 845766 377596


==> results/acydist40601000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 2185 1995 216291 221227
20 2185 1625 304701 306973
30 2185 1626 379812 385192
40 2185 1494 417781 421478
50 2185 1791 458154 458982
60 2185 1710 523296 514651
70 2185 1513 551860 578666
80 2185 1632 607570 599308


==> results/acydist50501000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 146683 9941 432642 221373
20 146683 9895 592371 308423
30 146683 9955 717297 382000
40 146683 9718 803447 421253
50 146683 9940 872742 459749
60 146683 9989 854938 510560
70 146683 9935 842490 572424
80 146683 9851 844369 596317


==> results/acydist505010001.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 359316 226994 753226 421373
20 359316 236018 737188 483618
30 359316 249136 838575 480761
40 359316 231919 735086 441688
50 359316 233593 753201 512965
60 359316 227613 631569 490438
70 359316 259931 614985 563242
80 359316 233277 751495 539596


==> results/acydist70301000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 125797 46291 564688 272767
20 125797 42190 759332 390850
30 125797 42635 928686 475352
40 125797 41302 1035506 515904
50 125797 41918 1124045 551827
60 125797 46845 1138429 554476
70 125797 40301 1114894 544058
80 125797 40839 1101172 563910


==> results/acydist80201000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 126757 41375 558124 276219
20 126757 41383 762814 389364
30 126757 47356 920786 466679
40 126757 40010 1034527 509961
50 126757 40610 1127255 557998
60 126757 46814 1133047 547799
70 126757 44703 1105200 542126
80 126757 40828 1109246 563829


==> results/dsdist20801000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 168485 98280 637207 340702
20 168485 97293 849079 436676
30 168485 93706 1022434 571668
40 168485 90875 1143956 643749
50 168485 89729 1242972 677501
60 168485 87346 1235508 654369
70 168485 93526 1227289 651558
80 168485 84419 1215770 653065


==> results/dsdist20801000R.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 903128 114768 941410 821865
20 903128 193117 517845 684701
30 903128 208869 458519 1445468
40 903128 391442 1171686 1061622
50 903128 191612 887604 681608
60 903128 235518 916100 1195700
70 903128 673988 1103108 853869
80 903128 247874 1209330 919516


==> results/dsdist40601000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 1356726 465487 5733073 5699568
20 1356726 442636 8760042 8576330
30 1356726 440953 8761131 8399651
40 1356726 446614 8242601 8114641
50 1356726 453450 7523792 7358525
60 1356726 451270 7468145 7218885
70 1356726 442485 7199258 7447472
80 1356726 447649 7041191 7117797


==> results/dsdist4060100040.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 1978953 917172 10796185 11015341
20 1978953 894335 17088988 17196350
30 1978953 885915 17740629 17033524
40 1978953 871586 15973322 15893594
50 1978953 873779 14508045 15142488
60 1978953 870394 14964289 14790027
70 1978953 876128 14310965 14675958
80 1978953 882773 14558782 14724623


==> results/dsdist50501000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 1125524 496905 5761377 5780294
20 1125524 487348 8732050 8696713
30 1125524 483665 8589787 8604752
40 1125524 488126 8028857 8052711
50 1125524 485521 7275495 7346209
60 1125524 476692 7176023 7129612
70 1125524 473313 7329175 7308858
80 1125524 481686 7404526 7341721


==> results/dsdist505010001.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 526039 204737 1097145 919920
20 526039 214311 1070073 1082840
30 526039 313073 1143363 1167309
40 526039 391200 951881 1006636
50 526039 368403 765648 1225369
60 526039 293958 935628 1096073
70 526039 286324 950190 1082932
80 526039 325074 976264 1502932


==> results/dsdist70301000.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 168650 95971 636346 341782
20 168650 93397 855102 444879
30 168650 89722	1021645 576618
40 168650 94023 1138999 640860
50 168650 90376 1247180 680913
60 168650 95177 1233907 651700
70 168650 87638 1213203 650803
80 168650 87762 1215350 654716


==> results/dsdist70301000R.dat <==
Thread $Sequential$ $Coarse$ $VELockwoIED$ $VELockwIED$
10 175181 478581 1128537 877551
20 175181 538519 1342863 834828
30 175181 174516 707962 924594
40 175181 805152 1195907 888084
50 175181 361926 687603 711201
60 175181 642179 577894 1475092
70 175181 281240 1585879 538508
80 175181 300398 913002 1472150


==> results/gdsdist20801000.dat <==
Thread $Sequential$ $Coarse$ $HoH$ $Lazy$ $Lock-Free$
1       209066	209058	188885	203374	218087
10	209066	190040	402053	576671	620309
20	209066	189006	466353	790152	798430
30	209066	188040	363469	770527	795646
40	209066	188836	364334	774372	785497
50	209066	188019	358253	771923	781433
60	209066	187833	355266	757787	774914
70	209066	187290	352283	768964	770209
80	209066	187535	350080	755507	760986


==> results/gdsdist50501000.dat <==
Thread $Sequential$ $Coarse$ $HoH$ $Lazy$ $Lock-Free$
1	1580555	1584919	648707	1408755	1607143
10	1580555	1246772	1979791	6703177	6967312
20	1580555	1182962	2037541	9536571	9420209
30	1580555	1181642	1931784	8469096	9133096
40	1580555	1168129	1927361	7484477	8156399
50	1580555	1186899	1921229	6935792	7856812
60	1580555	1180281	1925993	6834616	7461674
70	1580555	1184350	1921337	6866178	7503360
80	1580555	1172837	1920265	6862092	7346175


==> results/gdsdist70301000.dat <==
Thread $Sequential$ $Coarse$ $HoH$ $Lazy$ $Lock-Free$
1	207251	207367	183522	201615	217379
10	207252	189258	399668	578238	624716
20	207253	187814	453488	795902	801202
30	207254	186572	362094	761891	794741
40	207255	186689	361725	772568	786685
50	207256	186349	356349	766606	782861
60	207257	185693	355514	760287	773954
70	207258	185200	351323	758734	767572
80	207259	184096	346472	752499	764733

